Radio Resource Management for V2V Multihop Communication Considering Adjacent Channel Interference

This paper investigate joint scheduling and power control for V2V multicast allowing multihop communication. The effects of both co-channel interference and adjacent channel interference are considered. First, we solve the problem with the objective of maximizing the throughput and connectivity of vehicles in the network. Then extend the same problem formulation to include the objective of minimizing the latency and the average age of information (AoI), which is the age of the latest received message. In order to account for fairness, we also show the problem formulation to maximize the worst-case throughput and connectivity. All the problems are formulated as mixed Boolean linear programming problems, which allows computation of optimal solutions. Furthermore, we consider the error probability of a link failure in all the problem formulations and accommodate the probability requirements for satisfying a certain throughput/connectivity/latency/AoI. In order to support a large V2V network, a clustering algorithm is proposed whose computational complexity scale well with the network size. To handle the case of zero channel information at the scheduler, a multihop distributed scheduling scheme is proposed.

==> Paper 3_ Multihop communication with ACI/Plots/CDF_of_nSuccessfullLinks.csv <==
xValues,sch_Peng1,sch_Heuristic1,DCS,joint_noMultihop,joint_basic2
0,0.05,0,0,0,0
2,0.12,0.01,0.02,0.06,0.1
4,0.37,0.2,0.2,0.24,0.2
6,0.89,0.9,0.4,0.7,0.4
8,0.95,1,0.8,0.87,0.6
10,1,1,0.95,0.97,0.75
12,1,1,1,1,0.85
14,1,1,1,1,0.95
16,1,1,1,1,1.00


==> Paper 3_ Multihop communication with ACI/Plots/eachVUE_nSuccessfullLinks.csv <==
xValues,sch_Peng1,sch_Heuristic1,DCS,joint_noMultihop,joint_basic2
0,5.51,5.93,6.72,6.34,7.3
1,5.49,5.92,6.8,6.26,7.52
2,5.48,5.9,6.9,6.26,7.77
3,5.49,5.86,7.01,6.27,7.88
4,5.48,5.83,7.15,6.22,8.01
5,5.44,5.82,7.24,6.16,8.22
6,5.41,5.79,7.34,6.09,8.56
7,5.38,5.75,7.32,6.1,8.89
8,5.36,5.73,7.39,6.08,9.2
9,5.34,5.69,7.42,6.08,9.27
10,5.32,5.67,7.4,6.09,9.25
11,5.34,5.71,7.38,6.08,9.23
12,5.32,5.7,7.27,6.08,8.95
13,5.39,5.74,7.26,6.1,8.51
14,5.39,5.79,7.22,6.14,8.25
15,5.41,5.8,7.12,6.19,7.89
16,5.41,5.82,6.95,6.26,7.79
17,5.46,5.83,6.84,6.24,7.7
18,5.46,5.87,6.72,6.28,7.4
19,5.47,5.87,6.65,6.32,7.38	


==> Paper 3_ Multihop communication with ACI/Plots/nSuccessfullLinks_nRx.csv <==
xValues,sch_Peng1,sch_Heuristic1,DCS,joint_noMultihop,joint_basic2
4,4,4,4,4,4
8,5.2395,5.615,6.6245,6.0245,7.933
12,5.467,5.8215,6.844,6.104,8.1425
16,5.474,5.826,6.969,6.1155,8.327
20,5.482,5.8245,6.969,6.114,8.329


==> Paper 3_ Multihop communication with ACI/Plots/nSuccessfullLinks_nTx.csv <==
xValues,sch_Peng1,sch_Heuristic1,DCS,joint_noMultihop,joint_basic2
10,5.446,5.8415,6.258,6.0825,7.9545
20,5.466,5.884,6.954,6.114,8.3645
30,4.977,5.8835,5.687,5.948,7.9545
40,4.135,4.6255,4.4265,5.8615,7.772
50,3.366,3.9615,3.532,5.726,7.652


==> Paper 3_ Multihop communication with ACI/Plots/nSuccessfullLinks_omega.csv <==
xValues,sch_Peng1,sch_Heuristic1,DCS,joint_noMultihop,joint_basic2
4,2.1995,2.6065,2.8765,4.2095,4.4185
8,4.822,5.2405,5.763,5.9205,6.5525
12,5.4105,5.845,6.977,6.114,8.353
16,5.621,5.845,8.2935,6.1965,10.186


==> Plots/CDF_of_nSuccessfullLinks.csv <==
xValues,sch_Peng1,sch_Heuristic1,DCS,joint_noMultihop,joint_basic2
0,0.05,0,0,0,0
2,0.12,0.01,0.02,0.06,0.1
4,0.37,0.2,0.2,0.24,0.2
6,0.89,0.9,0.4,0.7,0.4
8,0.95,1,0.8,0.87,0.6
10,1,1,0.95,0.97,0.75
12,1,1,1,1,0.85
14,1,1,1,1,0.95
16,1,1,1,1,1.00


==> Plots/eachVUE_nSuccessfullLinks.csv <==
xValues,sch_Peng1,sch_Heuristic1,DCS,joint_noMultihop,joint_basic2
0,5.51,5.93,6.72,6.34,7.3
1,5.49,5.92,6.8,6.26,7.52
2,5.48,5.9,6.9,6.26,7.77
3,5.49,5.86,7.01,6.27,7.88
4,5.48,5.83,7.15,6.22,8.01
5,5.44,5.82,7.24,6.16,8.22
6,5.41,5.79,7.34,6.09,8.56
7,5.38,5.75,7.32,6.1,8.89
8,5.36,5.73,7.39,6.08,9.2
9,5.34,5.69,7.42,6.08,9.27
10,5.32,5.67,7.4,6.09,9.25
11,5.34,5.71,7.38,6.08,9.23
12,5.32,5.7,7.27,6.08,8.95
13,5.39,5.74,7.26,6.1,8.51
14,5.39,5.79,7.22,6.14,8.25
15,5.41,5.8,7.12,6.19,7.89
16,5.41,5.82,6.95,6.26,7.79
17,5.46,5.83,6.84,6.24,7.7
18,5.46,5.87,6.72,6.28,7.4
19,5.47,5.87,6.65,6.32,7.38	


==> Plots/nSuccessfullLinks_nRx.csv <==
xValues,sch_Peng1,sch_Heuristic1,DCS,joint_noMultihop,joint_basic2
4,4,4,4,4,4
8,5.2395,5.615,6.6245,6.0245,7.933
12,5.467,5.8215,6.844,6.104,8.1425
16,5.474,5.826,6.969,6.1155,8.327
20,5.482,5.8245,6.969,6.114,8.329


==> Plots/nSuccessfullLinks_nTx.csv <==
xValues,sch_Peng1,sch_Heuristic1,DCS,joint_noMultihop,joint_basic2
10,5.446,5.8415,6.258,6.0825,7.9545
20,5.466,5.884,6.954,6.114,8.3645
30,4.977,5.8835,5.687,5.948,7.9545
40,4.135,4.6255,4.4265,5.8615,7.772
50,3.366,3.9615,3.532,5.726,7.652


==> Plots/nSuccessfullLinks_omega.csv <==
xValues,sch_Peng1,sch_Heuristic1,DCS,joint_noMultihop,joint_basic2
4,2.1995,2.6065,2.8765,4.2095,4.4185
8,4.822,5.2405,5.763,5.9205,6.5525
12,5.4105,5.845,6.977,6.114,8.353
16,5.621,5.845,8.2935,6.1965,10.186

